Analytical Models for Energy Consumption in Infrastructure WLAN STAs Carrying TCP Traffic

We develop analytical models for estimating the energy spent by stations (STAs) in infrastructure WLANs when performing TCP controlled file downloads. We focus on the energy spent in radio communication when the STAs are in the Continuously Active Mode (CAM), or in the static Power Save Mode (PSM). Our approach is to develop accurate models for obtaining the fraction of times the STA radios spend in idling, receiving and transmitting. We discuss two traffic models for each mode of operation: (i) each STA performs one large file download, and (ii) the STAs perform short file transfers. We evaluate the rate of STA energy expenditure with long file downloads, and show that static PSM is worse than just using CAM. For short file downloads we compute the number of file downloads that can be completed with given battery capacity, and show that PSM performs better than CAM for this case. We provide a validation of our analytical models using the NS-2 simulator. In contrast to earlier work on analytical modeling of PSM, our models that capture the details of the interactions between the 802.11 MAC in PSM and certain aspects of TCP.

==> eps/PS_server.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{PS_server.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4773,2700)(1291,-3559)
\put(4996,-3481){\makebox(0,0)[lb]{\smash{{\SetFigFontNFSS{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$./G/\infty server$}%
}}}}
\end{picture}%


==> eps/plots_short_tcp_cam/soj_fracs/E_soj_time_file_02_5_400_sim.txt <==
Sojourn time(02 Mbps)
1 2.4956 4.7863 0.2980 2.0515 0.0000 0.0000 2.0515 0.6707 0.0418 0.2875 0.0000 0.0000 0.2875 143.6063 143.6063
2 3.0949 3.3504 0.2834 4.1618 0.0000 1.7925 2.3693 0.4298 0.0363 0.5339 0.0000 0.2299 0.3039 164.3002 138.9680
3 4.1245 2.6843 0.2849 6.3055 0.0000 3.6019 2.7035 0.2894 0.0307 0.6799 0.0000 0.3884 0.2915 164.4037 124.9125
4 5.7347 2.1133 0.2883 8.7597 0.0000 5.4649 3.2947 0.1893 0.0258 0.7848 0.0000 0.4896 0.2952 158.0666 146.8456
5 7.2985 1.7541 0.2872 10.9111 0.0000 7.2445 3.6666 0.1354 0.0222 0.8424 0.0000 0.5593 0.2831 146.7764 138.4564
6 9.2647 1.2556 0.2864 13.0900 0.0000 9.0086 4.0814 0.0858 0.0196 0.8946 0.0000 0.6157 0.2789 142.3036 145.1575
7 11.8868 1.3521 0.2905 15.5453 0.0000 10.9470 4.5982 0.0787 0.0169 0.9044 0.0000 0.6369 0.2675 132.8082 129.6804
8 14.7047 1.6608 0.3017 18.5152 0.0000 13.2570 5.2582 0.0811 0.0147 0.9042 0.0000 0.6474 0.2568 129.5022 130.3690
9 17.8678 1.8568 0.3125 21.5994 0.0000 15.6854 5.9139 0.0781 0.0131 0.9087 0.0000 0.6599 0.2488 119.7443 126.7498
23 - 13, 18.9 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0.0000 2.0677 0.3128 24.0302 0.0000 17.6384 6.3918 0.0783 0.0118 0.9099 0.0000 0.6679 0.2420 121.1366 118.3430


==> eps/plots_short_tcp_cam/soj_fracs/E_soj_time_file_11_5_400_sim.txt <==
Sojourn time(11 Mbps)
1 0.8777 4.5470 0.2130 0.5215 0.0000 0.0000 0.5215 0.8609 0.0403 0.0987 0.0000 0.0000 0.0987 47.4605 47.4605
2 0.9625 4.2446 0.2035 1.1844 0.0000 0.3566 0.8278 0.7536 0.0361 0.2103 0.0000 0.0633 0.1470 72.5778 73.1189
3 1.1562 3.9488 0.2045 1.9074 0.0000 0.7166 1.1908 0.6515 0.0337 0.3147 0.0000 0.1182 0.1965 98.9362 97.8116
4 1.3905 3.7802 0.2120 2.7022 0.0000 1.1142 1.5880 0.5647 0.0317 0.4036 0.0000 0.1664 0.2372 120.8959 117.9557
5 1.5913 3.3531 0.2110 3.4032 0.0000 1.4788 1.9244 0.4813 0.0303 0.4884 0.0000 0.2122 0.2762 138.2526 138.2616
6 1.8737 2.7697 0.2094 4.1088 0.0000 1.8336 2.2751 0.3908 0.0295 0.5797 0.0000 0.2587 0.3210 160.9684 161.2495
7 2.2248 2.4912 0.2087 4.7768 0.0000 2.1933 2.5834 0.3332 0.0279 0.6389 0.0000 0.2934 0.3455 173.8069 163.8148
8 2.6263 2.1601 0.2070 5.4520 0.0000 2.5357 2.9163 0.2763 0.0265 0.6973 0.0000 0.3243 0.3730 178.6720 185.2426
9 3.1653 1.9300 0.2082 6.2145 0.0000 2.9141 3.3004 0.2311 0.0249 0.7440 0.0000 0.3489 0.3951 198.5801 195.3484
10 3.8989 1.9086 0.2098 6.9998 0.0000 3.3024 3.6974 0.2093 0.0230 0.7677 0.0000 0.3622 0.4055 204.4648 202.9600


==> eps/plots_short_tcp_cam/soj_fracs/E_soj_time_file_55_5_400_sim.txt <==
Sojourn time(55 Mbps)
1 1.2115 4.6093 0.2287 0.8417 0.0000 0.0000 0.8417 0.8115 0.0403 0.1482 0.0000 0.0000 0.1482 74.0740 74.0740
2 1.4605 4.1912 0.2249 1.8677 0.0000 0.6794 1.1883 0.6670 0.0358 0.2972 0.0000 0.1081 0.1891 98.2343 89.5201
3 1.7679 3.7411 0.2287 2.9675 0.0000 1.3782 1.5893 0.5393 0.0330 0.4278 0.0000 0.1987 0.2291 119.9708 110.6630
4 2.1322 3.2734 0.2226 3.9023 0.0000 2.0091 1.8932 0.4424 0.0301 0.5275 0.0000 0.2716 0.2559 133.5710 120.1405
5 2.5147 2.7548 0.2253 4.9738 0.0000 2.7070 2.2668 0.3463 0.0283 0.6253 0.0000 0.3403 0.2850 146.8600 143.2347
6 3.0891 2.1702 0.2225 5.9359 0.0000 3.3374 2.5986 0.2606 0.0267 0.7127 0.0000 0.4007 0.3120 157.2164 159.4773
7 3.6912 1.8758 0.2251 7.0626 0.0000 4.0431 3.0195 0.2047 0.0246 0.7707 0.0000 0.4412 0.3295 168.6864 165.0030
8 4.9505 1.7838 0.2321 8.3500 0.0000 4.8590 3.4911 0.1721 0.0224 0.8055 0.0000 0.4687 0.3368 172.9030 168.5921
9 5.9112 1.7527 0.2305 9.3347 0.0000 5.5090 3.8257 0.1549 0.0204 0.8248 0.0000 0.4868 0.3380 171.4649 171.0588
10 7.0981 1.8107 0.2355 10.5924 0.0000 6.3315 4.2610 0.1433 0.0186 0.8381 0.0000 0.5010 0.3371 171.7265 150.9675


==> eps/queues_psm.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{queues_psm.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5804,4949)(-606,-6068)
\end{picture}%


==> queues_psm.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{queues_psm.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5804,4949)(-606,-6068)
\end{picture}%

